Adaptive Superpixel for Active Learning in Semantic Segmentation

Learning semantic segmentation requires pixel-wise annotations, which can be time-consuming and expensive. To reduce the annotation cost, we propose a superpixel-based active learning (AL) framework, which collects a dominant label per superpixel instead. To be specific, it consists of adaptive superpixel and sieving mechanisms, fully dedicated to AL. At each round of AL, we adaptively merge neighboring pixels of similar learned features into superpixels. We then query a selected subset of these superpixels using an acquisition function assuming no uniform superpixel size. This approach is more efficient than existing methods, which rely only on innate features such as RGB color and assume uniform superpixel sizes. Obtaining a dominant label per superpixel drastically reduces annotators' burden as it requires fewer clicks. However, it inevitably introduces noisy annotations due to mismatches between superpixel and ground truth segmentation. To address this issue, we further devise a sieving mechanism that identifies and excludes potentially noisy annotations from learning. Our experiments on both Cityscapes and PASCAL VOC datasets demonstrate the efficacy of adaptive superpixel and sieving mechanisms.

==> Data/Rebuttal/limited_budget_cityscapes_rebuttal.csv <==
x,revisiting,am-sp,sup,oracle
100,63.34066667,66.20543333,71.95011833,66.85193333
150,66.79316667,69.42736667,71.95011833,69.63793333
200,68.15826667,70.24736667,71.95011833,70.68263333
250,69.7405,71.3268,71.95011833,72.89223333
300,70.8236,71.8728,71.95011833,73.7707
350,71.151,72.15916667,71.95011833,75.73696667
400,71.9508,72.51323333,71.95011833,75.73696667


==> Data/correlation_afgs.csv <==
AFGS,mIoU
0.185,53.18
0.221,57.61
0.278,58.04
0.297,59.51
0.333,60.05
0.34,60.5
0.359,61.85


==> Data/correlation_afgs_panoptic.csv <==
AFGS,mIoU
0.222,53.18
0.264,57.61
0.28,58.04
0.296,59.51
0.353,60.05
0.359,60.5
0.377,61.85


==> Data/correlation_afgs_semantic.csv <==
AFGS,mIoU
0.196,53.18
0.22,57.61
0.082,58.04
0.088,59.51
0.368,60.05
0.367,60.5
0.4,61.85


==> Data/correlation_afsg.csv <==
AFSG,mIoU
0.066,53.18
0.07,57.61
0.012,58.04
0.012,59.51
0.063,60.05
0.062,60.5
0.066,61.85


==> Data/correlation_apgs.csv <==
APGS,mIoU
0.695,53.18
0.665,57.61
0.4,58.04
0.395,59.51
0.553,60.05
0.548,60.5
0.547,61.85


==> Data/correlation_apsg.csv <==
APSG,mIoU
0.897,53.18
0.9,57.61
0.958,58.04
0.96,59.51
0.883,60.05
0.883,60.5
0.88,61.85


==> Data/correlation_args.csv <==
ARGS,mIoU
0.259,53.18
0.309,57.61
0.622,58.04
0.647,59.51
0.472,60.05
0.484,60.5
0.51,61.85


==> Data/correlation_arsg.csv <==
ARSG,mIoU
0.046,53.18
0.05,57.61
0.007,58.04
0.007,59.51
0.042,60.05
0.042,60.5
0.045,61.85


==> Data/correlation_asags.csv <==
ASAGS,mIoU
0.082,53.18
0.082,57.61
0.013,58.04
0.014,59.51
0.515,60.05
0.496,60.5
0.597,61.85


==> Data/correlation_asasg.csv <==
ASASG,mIoU
0.887,53.18
0.909,57.61
0.956,58.04
0.961,59.51
0.898,60.05
0.898,60.5
0.899,61.85


==> Data/dataset_hist.csv <==
temp,rte
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
10,20
12,20
20,20
20,20
20,20
20,20
20,20
20,20
22,20
30,20
30,20
30,20
30,20
30,20
32,20
40,20
40,20
40,20
40,20
50,20
50,20
50,20
50,20
52,20
60,20
60,20
70,20
70,20
80,20
80,20
100,20
132,20
190,20
192,20
350,20
360,20
402,20
442,20
452,20
462,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,20
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,40
,60
,60
,60
,60
,60
,60
,60
,60
,60
,60
,80
,80
,80
,80
,100
,140
,180
,280
,420
,540
,700
,760
,800


==> Data/knee_pole.csv <==
x,y
0,0.021
2,0.411
4,0.554
6,0.64
8,0.72
10,0.795
12,0.876
14,0.963
16,0.985
18,0.987


==> Data/knee_road.csv <==
x,y
0,0.011
2,0.997
4,0.998
6,0.999
8,0.999
10,0.999
12,0.999
14,0.999
16,0.999
18,0.999


==> Data/limited_budget_cityscapes.csv <==
x,revisiting-avg,revisiting-l,revisiting-u,m-sp-avg,m-sp-l,m-sp-u,am-sp-avg,am-sp-l,am-sp-u,oracle-avg,oracle-l,oracle-u
100,63.34066667,62.74894929,63.93238404,66.20543333,65.88476931,66.52609736,66.20543333,65.88476931,66.52609736,67.17923333,66.34764343,68.01082324
150,66.79316667,66.60165711,66.98467622,69.30243333,68.87553912,69.72932755,69.42736667,68.89492836,69.95980497,69.43885,69.1062,69.7715
200,68.15826667,67.05635771,69.26017562,69.58236667,69.27264268,69.89209065,70.24736667,69.52030333,70.97443,71.57226667,71.10813311,72.03640023
250,69.7405,69.06,70.421,70.72865,70.1484,71.3089,71.3268,71.2224,71.4312,73.04846667,72.30595303,73.7909803


==> Data/limited_budget_cityscapes_256.csv <==
x,revisiting,m-sp,am-sp,oracle
100,63.34066667,66.20543333,66.20543333,66.84835
150,66.88245,69.17145,69.31183333,70.0655
200,68.9374,69.58236667,70.13375,70.9333


==> Data/limited_budget_cityscapes_64.csv <==
x,revisiting,am-sp
100,59.8826,64.26416667
150,63.1817,67.71815
200,64.46256667,68.25465


==> Data/limited_budget_pascal.csv <==
x,revisiting,revisiting-l,revisiting-u,m-sp,m-sp-l,m-sp-u,am-sp,am-sp-l,am-sp-u,oracle,oracle-l,oracle-u
10,59.2813,58.5776847,59.9849153,61.1539,60.54454112,61.76325888,61.1539,60.54454112,61.76325888,65.37126,65.21229604,65.53022396
15,63.6866,62.9742797,64.3989203,64.13536667,63.60249042,64.66824291,64.11236667,63.69792761,64.52680573,68.51511,68.31727721,68.71294279
20,66.08726667,65.97206695,66.20246639,65.3598,64.787718,65.931882,66.8539,66.74589765,66.96190235,68.51511,68.31727721,68.71294279
25,67.56573333,67.40489046,67.7265762,67.52916667,67.10097923,67.9573541,68.99453333,68.17762316,69.81144351,68.51511,68.31727721,68.71294279

==> Data/region_size_cityscapes.csv <==
x,sp,sp-l,sp-u,s-sp,s-sp-l,s-sp-u,am-sp,am-sp-l,am-sp-u,oracle,oracle-l,oracle-u
1,59.8826,58.66089666,61.10430334,60.0017,58.9455818,61.0578182,64.26416667,62.66105269,65.86728065,67.17923333,66.34764343,68.01082324
2,63.34066667,62.74894929,63.93238404,64.16606667,63.94905414,64.38307919,66.20543333,65.88476931,66.52609736,67.17923333,66.34764343,68.01082324
3,62.63283333,61.05332402,64.21234265,64.55166667,64.54043269,64.56290064,65.09196667,64.2298574,65.95407593,67.17923333,66.34764343,68.01082324
4,56.4034,53.29542826,59.51137174,59.59,58.33276414,60.84723586,61.2358,60.22113985,62.25046015,67.17923333,66.34764343,68.01082324


==> Data/region_size_pascal.csv <==
x,sp,sp-l,sp-u,s-sp,s-sp-l,s-sp-u,am-sp,am-sp-l,am-sp-u,oracle,oracle-l,oracle-u
1,55.66256667,54.97514427,56.34998906,56.0683,55.73257324,56.40402676,57.7263,57.57027494,57.88232506,65.37126,65.21229604,65.53022396
2,57.45943333,57.38468556,57.5341811,58.30803333,57.62363733,58.99242934,59.19163333,58.5918347,59.79143197,65.37126,65.21229604,65.53022396
3,59.2813,58.5776847,59.9849153,60.60636667,60.11458418,61.09814915,61.1539,60.54454112,61.76325888,65.37126,65.21229604,65.53022396
4,61.41873333,60.74092372,62.09654295,61.8354,61.55458736,62.11621264,61.83453333,61.42623745,62.24282922,65.37126,65.21229604,65.53022396

==> Data/supple_region_size_pascal.csv <==
x,revisiting,revisiting-u,revisiting-d,sm,sm-u,sm-d
1,55.66256667,56.34998906,54.97514427,57.7263,57.88232506,57.57027494
2,57.45943333,57.5341811,57.38468556,59.19163333,59.79143197,58.5918347
3,59.2813,59.9849153,58.5776847,61.1539,61.76325888,60.54454112
4,61.41873333,62.09654295,60.74092372,61.83453333,62.24282922,61.42623745
5,61.2199,61.39042273,61.04937727,62.37486667,63.16120458,61.58852876
6,57.99966667,58.44307524,57.55625809,62.20516667,62.53571075,61.87462259


==> Data/wrong_merging_cityscapes.csv <==
x,revisiting,ours,oracle
0.05,63.1077,65.0909,66.4361
0.1,63.1077,66.7968,66.9525
0.15,63.1077,66.3727,68.1593
0.2,63.1077,65.1686,67.7386


==> Data/wrong_merging_pascal.csv <==
x,revisiting,ours,oracle
0.05,61.2449,63.2525,63.7649
0.1,61.2449,62.5897,63.8449
0.15,61.2449,62.0953,64.087
0.2,61.2449,61.9121,63.6998

